PIGTIKAL (puzzles in geometry that I know and love)

Problems for the graduate students who want to improve problem-solving skills in geometry. Every problem has a short elegant solution -- this gives a hint which was not available when the problem was discovered.

==> list-of-files.txt <==
list-of-files.txt
00README.XXX
problems.tex
problems.bbl
problems.sty
library.bib
curves.tex
asy/gutter.eps
asy/cube.eps
asy/P213.eps
asy/dehn-twist.eps
asy/kedra.eps
asy/kedra-torus.eps
asy/tent.eps
asy/thurston-cube.eps
asy/gutter.pdf
asy/cube.pdf
asy/P213.pdf
asy/dehn-twist.pdf
asy/kedra.pdf
asy/kedra-torus.pdf
asy/tent.pdf
asy/thurston-cube.pdf
mppics/pic-102.mps
mppics/pic-104.mps
mppics/pic-106.mps
mppics/pic-108.mps
mppics/pic-110.mps
mppics/pic-111.mps
mppics/pic-112.mps
mppics/pic-107.mps
mppics/pic-109.mps
mppics/pic-113.mps
mppics/pic-114.mps
mppics/pic-116.mps
surfaces.tex
mppics/pic-202.mps
mppics/pic-204.mps
mppics/pic-205.mps
mppics/pic-206.mps
mppics/pic-207.mps
mppics/pic-208.mps
comparison.tex
mppics/pic-301.mps
mppics/pic-302.mps
mppics/pic-304.mps
mppics/pic-306.mps
mppics/pic-308.mps
curvature-free.tex
mppics/pic-402.mps
mppics/pic-404.mps
mppics/pic-406.mps
mppics/pic-408.mps
metric.tex
mppics/pic-501.mps
mppics/pic-502.mps
mppics/pic-504.mps
mppics/pic-505.mps
mppics/pic-506.mps
actions.tex
mppics/pic-602.mps
mppics/pic-604.mps
mppics/pic-606.mps
mppics/pic-610.mps
mppics/pic-607.mps
mppics/pic-612.mps
mppics/pic-614.mps
mppics/pic-616.mps
topology.tex
mppics/pic-702.mps
mppics/pic-704.mps
mppics/pic-706.mps
mppics/pic-708.mps
mppics/pic-710.mps
mppics/pic-712.mps
mppics/pic-714.mps
mppics/pic-716.mps
mppics/pic-717.mps
mppics/pic-718.mps
poly.tex
mppics/pic-802.mps
mppics/pic-804.mps
mppics/pic-806.mps
mppics/pic-808.mps
mppics/pic-810.mps
mppics/pic-812.mps
discrete.tex
mppics/pic-902.mps
mppics/pic-903.mps
mppics/pic-905.mps
mppics/pic-907.mps
problems.ind
lib/post1222167.html
pics/by-sa.pdf
cover/amr-small.png
lib/ShortCurves.pdf

